ZeloS -- A Research Platform for Early-Stage Validation of Research Findings Related to Automated Driving

This paper presents ZeloS, a research platform designed and built for practical validation of automated driving methods in an early stage of research. We overview ZeloS' hardware setup and automation architecture and focus on motion planning and control. ZeloS weighs 69 kg, measures a length of 117 cm, and is equipped with all-wheel steering, all-wheel drive, and various onboard sensors for localization. The hardware setup and the automation architecture of ZeloS are designed and built with a focus on modularity and the goal of being simple yet effective. The modular design allows the modification of individual automation modules without the need for extensive onboarding into the automation architecture. As such, this design supports ZeloS in being a versatile research platform for validating various automated driving methods. The motion planning component and control of ZeloS feature optimization-based methods that allow for explicitly considering constraints. We demonstrate the hardware and automation setup by presenting experimental data.

==> 02_fig/tplanner.tikz <==
\newlength\figureheight
\newlength\figurewidth

\pgfplotsset{
    /pgfplots/layers/Bowpark/.define layer set={
        axis background,axis grid,main,axis ticks,axis lines,axis tick labels,
        axis descriptions,axis foreground
    }{/pgfplots/layers/standard},
}

%%neue Befehle
\newcommand{\nk}{\ensuremath{\mathrm}}
\renewcommand{\vec}{\ensuremath{\boldsymbol}}
\newcommand{\setm}{\ensuremath{\mathcal}}
\newcommand{\ovl}{\ensuremath{\overline}}
\newcommand{\unl}{\ensuremath{\underline}}

\pgfplotsset{
    /pgfplots/layers/Bowpark/.define layer set={
        axis background,axis grid,main,axis ticks,axis lines,axis tick labels,
        axis descriptions,axis foreground
    }{/pgfplots/layers/standard},
}
%% color definitions
\definecolor{KITgreen}{rgb}{0, 0.588, 0.509}
\definecolor{KITgreen70}{rgb}{0.3, 0.711, 0.656}
\definecolor{KITgreen50}{rgb}{0.5, 0.794, 0.754}
\definecolor{KITgreen30}{rgb}{0.7, 0.876, 0.852}
\definecolor{KITgreen15}{rgb}{0.85, 0.938, 0.926}
\definecolor{KITblue}{rgb}{0.274, 0.392, 0.666}
\definecolor{KITblue70}{rgb}{0.492, 0.574, 0.766}
\definecolor{KITblue50}{rgb}{0.637, 0.696, 0.833}
\definecolor{KITblue30}{rgb}{0.782, 0.817, 0.9}
\definecolor{KITblue15}{rgb}{0.891, 0.908, 0.95}
\definecolor{KITblack}{gray}{0}
\definecolor{KITblack70}{gray}{0.3}
\definecolor{KITblack50}{gray}{0.5}
\definecolor{KITblack30}{gray}{0.7}
\definecolor{KITblack15}{gray}{0.85}
\definecolor{KITpalegreen}{rgb}{0.509, 0.745, 0.235}
\definecolor{KITpalegreen70}{rgb}{0.656, 0.821, 0.464}
\definecolor{KITpalegreen50}{rgb}{0.754, 0.872, 0.617}
\definecolor{KITpalegreen30}{rgb}{0.852, 0.923, 0.77}
\definecolor{KITpalegreen15}{rgb}{0.926, 0.961, 0.885}
\definecolor{KITyellow}{rgb}{0.98, 0.901, 0.078}
\definecolor{KITyellow70}{rgb}{0.986, 0.931, 0.354}
\definecolor{KITyellow50}{rgb}{0.99, 0.95, 0.539}
\definecolor{KITyellow30}{rgb}{0.994, 0.97, 0.723}
\definecolor{KITyellow15}{rgb}{0.997, 0.985, 0.861}
\definecolor{KITorange}{rgb}{0.862, 0.627, 0.117}
\definecolor{KITorange70}{rgb}{0.903, 0.739, 0.382}
\definecolor{KITorange50}{rgb}{0.931, 0.813, 0.558}
\definecolor{KITorange30}{rgb}{0.958, 0.888, 0.735}
\definecolor{KITorange15}{rgb}{0.979, 0.944, 0.867}
\definecolor{KITbrown}{rgb}{0.627, 0.509, 0.196}
\definecolor{KITbrown70}{rgb}{0.739, 0.656, 0.437}
\definecolor{KITbrown50}{rgb}{0.813, 0.754, 0.598}
\definecolor{KITbrown30}{rgb}{0.888, 0.852, 0.758}
\definecolor{KITbrown15}{rgb}{0.944, 0.926, 0.879}
\definecolor{KITred}{rgb}{0.627, 0.117, 0.156}
\definecolor{KITred70}{rgb}{0.739, 0.382, 0.409}
\definecolor{KITred50}{rgb}{0.813, 0.558, 0.578}
\definecolor{KITred30}{rgb}{0.888, 0.735, 0.747}
\definecolor{KITred15}{rgb}{0.944, 0.867, 0.873}
\definecolor{KITlilac}{rgb}{0.627, 0, 0.47}
\definecolor{KITlilac70}{rgb}{0.739, 0.3, 0.629}
\definecolor{KITlilac50}{rgb}{0.813, 0.5, 0.735}
\definecolor{KITlilac30}{rgb}{0.888, 0.7, 0.841}
\definecolor{KITlilac15}{rgb}{0.944, 0.85, 0.92}
\definecolor{KITcyanblue}{rgb}{0.313, 0.666, 0.901}
\definecolor{KITcyanblue70}{rgb}{0.519, 0.766, 0.931}
\definecolor{KITcyanblue50}{rgb}{0.656, 0.833, 0.95}
\definecolor{KITcyanblue30}{rgb}{0.794, 0.9, 0.97}
\definecolor{KITcyanblue15}{rgb}{0.897, 0.95, 0.985}
\definecolor{KITseablue}{rgb}{0.196, 0.313, 0.549}
\definecolor{KITseablue70}{rgb}{0.437, 0.519, 0.684}
\definecolor{KITseablue50}{rgb}{0.598, 0.656, 0.774}
\definecolor{KITseablue30}{rgb}{0.758, 0.794, 0.864}
\definecolor{KITseablue15}{rgb}{0.879, 0.897, 0.932}
	

\definecolor{mycolor1}{rgb}{0.60000,0.00000,0.60000}%
\definecolor{mycolor2}{rgb}{1.00000,0.30196,0.00000}%
\definecolor{mycolor3}{rgb}{0.30196,0.80000,0.00000}%
\definecolor{mycolor4}{rgb}{1.00000,0.60000,0.00000}%
\definecolor{mycolor5}{rgb}{0.00000,0.30196,1.00000}%
\definecolor{mycolor6}{rgb}{0.30196,0.60000,0.00000}%

% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\definecolor{mycolor1}{rgb}{0.00000,0.44700,0.74100}%
\definecolor{mycolor2}{rgb}{0.85000,0.32500,0.09800}%

%
\begin{tikzpicture}
\footnotesize
\begin{axis}[%
    width=.8*\columnwidth, %5cm,
    height=3cm,
    at={(0.758in,0.481in)},
    scale only axis,
    xmin=0.04,
    xmax=0.205,
    ymin=0,
    ymax=12,
    axis background/.style={fill=white},
    legend pos=north east,
    % axis line style = {line width=1pt},
    % every major tick/.append style={line width=1pt, major tick length=2.5pt, black},
    ymajorgrids,
    xmajorgrids,
    xlabel={$\stime_\mathrm{comp}$ ($ \si{\second} $)},
    ylabel={Fraction},
    xtick={0.05,0.1,0.15,0.2},
    ytick={3.7037, 7.4074, 11.1111},
    yticklabels={0.1, 0.2, 0.3},
    x tick label style={
            /pgf/number format/.cd,
            fixed,
            fixed zerofill,
            precision=2,
            /tikz/.cd
        }
]
\addplot[ybar interval, fill=mycolor1, fill opacity=1, draw=black, area legend,line width=1pt] table[row sep=crcr] {%
x	y\\
0.04	1\\
0.05	0\\
0.06	0\\
0.07	0\\
0.08	1\\
0.09	2\\
0.1	    11\\
0.11	9\\
0.12	6\\
0.13	4\\
0.14	0\\
0.15	1\\
0.16	1\\
0.17	0\\
0.18	0\\
0.19	1\\
0.2	1\\
};
% \addlegendentry{$k$}
\addplot [color=red, line width=1.5pt]
  table[row sep=crcr]{%
0.117053590010147	0\\
0.117053590010147	20\\
};
% \addlegendentry{$t_{\mathrm{ges}}$}
\end{axis}
\end{tikzpicture}%

